Towards realistic large random models of labeled transition systems and their 0-1 laws

Model checking is the automated verification of properties (specified in some modal logic) in labeled transition systems (LTSs); it is an essential tool in ensuring software systems function as intended. State spaces of software grow exponentially, and heuristics are needed to ensure model checking remains feasible in real-world applications. Heuristics, in turn, require a good understanding on the typical behaviour of LTSs. In this paper, we use random graph theory to create a probabilistic model of large LTSs. From a theoretical analysis of the creation of large LTSs, backed by empirical data from the Model Checking Contest, we endow these models with realistic parameter values. Then, we analyze the asymptotic behaviour of this model under LTL and CTL, two modal logics popular in model checking. We show that, depending on the precise model, as the size grows to infinity we either have a convergence law (for every formula, the probability that it holds converges to a limit) or a 0-1 law (...and this limit is 0 or 1). We also discuss the theoretical complexity of determining these limits, and give algorithms for doing so. These results are the starting point towards a deep theoretical understanding of typical LTS behaviour, and highlight the promising applicability of random graph theory to model checking. \keywords{Model checking \and Random graphs \and 0-1 laws

==> scatter.csv <==
log,deg
16.26080975,105.462112
12.53727387,60.4427562
10.09864307,38.11764706
89.50932932,334.1096165
100.022469,358.9989815
19.5857048,69.68184654
25.33570951,82.22575201
8.723231275,27.91829427
280.031461,775.994772
135.0600832,343.7292928
92.39749024,229.5327521
106.0515202,255.5000876
18.69169976,42.35262716
44.31044537,97.29606389
154.0389083,330.0721752
8.751474487,18.38259494
10.09864307,21.17647059
51.29291963,107.2472208
31.38367317,62.75273256
58.52056176,116.1277921
67.36972998,124.1365994
23.56753548,42.47658386
73.81716645,128.5689309
121.6457435,204.6879621
78.89297386,131.3858251
44.92184655,72.47121456
83.07987481,133.3333333
53.73409214,82.83712785
72.81162069,109.1376138
7.624618986,11.25
13.8629665,20
6.941190055,9.922630561
6.950814768,9.846743295
52.96940747,75.28811881
6.979145275,9.627560521
7.02464903,9.288256228
68.76374575,82.16133359
10.30266628,11.27438615
3.465735903,3.75
6.931471806,7.5
7.329093736,7.375328084
10.60144813,10.72037419
14.79541138,14.97924474
4.852030264,4.875
15.51537182,15.32367315
106.3664166,101.7578624
8.257644958,7.801400052
19.66054172,18.50665673
19.53243957,18.31989999
45.40917175,41.62293711
60.16085171,54.90046969
2.564949357,2.307692308
14.29342221,11.87337656
15.62553553,12.84489248
16.5942056,13.29109206
54.25579944,43.34363631
7.61283103,6.04743083
13.37577073,10.50334987
26.82156481,20.66367109
25.20203345,19.16573996
7.529943371,5.579710145
14.42009971,10.64517891
10.75890238,7.914893617
22.2834925,16.22891237
2.079441542,1.5
0.693147181,0.5
0.693147181,0.5
31.51223434,22.78118103
5.493061443,3.888888889
10.98612289,7.777777778
21.97225025,15.55552369
54.93061724,38.88842457
109.8612725,77.76484284
219.7224427,155.5589021
549.3061363,388.8888889
1098.612311,777.7777778
33.80123836,23.20558657
50.63613246,34.71536764
27.43579667,19.00686805
28.38808162,19.16510319
11.37998818,7.625548246
55.74471526,36.84769193
14.75019115,9.605717876
17.57052881,11.39276939
10.59111955,6.736651584
9.716374535,6.082835956
4.521788577,2.793478261
10.98613982,6.666570703
16.4791844,9.999999373
43.17551107,26.09451809
10.48952268,6.273478588
8.144388866,4.736062718
20.72924791,11.96023857
7.090076836,4.133333333
3.555348061,2.057142857
2.995732274,1.7
16.50853754,9.354844191
9.659503335,5.503573708
8.912473274,4.995689655
7.516433303,4.188792165
13.62138197,7.63364062
20.17660576,11.20387645
4.700480366,2.618181818
12.02284067,6.680803531
14.90938966,8.339174917
9.045937316,5.108910891
14.87849567,8.126770294
14.52747949,8.007850834
26.73075136,14.76873493
66.05584608,36.15911983
131.597655,71.81401902
12.77846645,6.914688534
2.397895273,1.272727273
4.700480366,2.490909091
7.265429723,3.846153846
18.71394719,9.650208831
12.12679131,6.157894737
9.373818841,4.807999321
3.465735903,1.78125
27.41462972,13.6723697
10.97370037,5.516666667
3.80666249,1.866666667
14.63617106,7.045774648
24.46188738,11.83230257
5.272999559,2.543589744
18.66398088,8.893433358
17.93546154,8.549861789
37.53510849,18.12862283
6.723832441,3.185096154
24.44988465,11.44105609
29.42763545,13.50759636
16.02747497,7.419036505
6.135564891,2.803030303
10.98368126,4.991936168
4.718498871,2.142857143
23.49046506,10.58470529
30.05838693,13.53870598
11.6041546,5.172995472
33.92390421,15.21980359
28.57634144,12.82052592
7.313886832,3.184543638
11.40334495,5.021178072
9.247636157,4.085549133
34.99967621,15.34342479
5.111987788,2.198795181
17.38103523,7.499858589
13.98778178,6.053114478
6.936342736,2.997084548
11.66286156,4.874776202
21.23224977,8.901178168
11.36807309,4.758481188
27.81919567,11.71056844
36.88250343,14.98272553
5.783825182,2.363076923
5.030437921,2.039215686
11.68661823,4.748127664
26.75686649,11.09154081
5.318119994,2.137254902
10.67966528,4.22575524
14.31952061,5.772645719
10.22470111,4.109225413
34.46994065,13.83425462
27.52860072,10.70492439
30.24593211,11.81325918
23.90023575,9.235838825
15.04164526,5.847896043
13.4669625,5.219681683
15.77301579,6.217523403
9.271999752,3.584618278
22.44391726,8.662608379
19.82194746,7.514641631
8.723231275,3.333333333
22.2746275,8.414185155
16.33820845,6.247639798
40.63099763,14.94903968
49.30644663,18.18430903
10.15159685,3.773486267
12.77754924,4.754850696
16.67232691,6.228841118
23.88184002,8.942216574
12.53727387,4.558967142
16.26080975,5.79564765
100.4627728,35.87822014
25.89881943,9.282908006
25.89881943,9.282908006
23.37542356,8.447702183
23.37542356,8.447702185
11.48788454,4.170127247
44.29318372,15.49912943
37.28026137,12.96776273
37.91544198,13.26956581
73.2465409,25.76024749
5.484796933,1.858921162
12.63883834,4.343454329
14.46512374,4.72430541
35.9300583,11.98308458
8.444622499,2.771612903
5.940171253,1.884210526
14.83685872,4.736155244
18.79552832,5.978539352
10.29691382,3.2899025
12.76532837,3.946277803
7.963460067,2.491301322
9.765603845,3.060606061
9.940494278,3
9.890503625,2.951676629
13.44430339,4.035716719
16.71731213,4.778201713
60.24735972,17.63418803
10.35025454,3
14.1975064,4.042230239
14.695029,4.078325495
14.32066533,4.070859899
15.73489426,4.386971163
14.38217459,4
16.86129986,4.800697934
20.69698496,5.881424722
15.0416215,3.999471823
13.7895002,3.69394196
35.43650926,9.569351455
18.5526419,5
15.7959124,4.095576742
23.38726001,6.001345509
37.54902928,9.772982507
37.54902928,9.772982507
34.67034574,8.989197935
5.948034989,1.459530026
12.46672776,3.16418037
7.696667082,1.908223535
41.76002768,10.43414705
5.111987788,1.295180723
6.429719478,1.580645161
11.24318809,2.74344535
8.343077871,1.95191621
15.7224675,3.488892949
9.036106025,1.952148554
21.82351274,4.749584145
28.91930069,6.453981859
27.99108082,6.003650907
5.003946306,0.993288591
9.705097588,1.975489299
9.750219816,1.839142091
38.04583417,6.75802099
15.83034611,2.749325488
16.64360908,2.749551447
12.05669058,2.08624193
18.02797146,2.749775149
15.94332539,2.367275933
16.15506055,2.063290688
8.218247927,0.999730313
14.06648404,1.736125159
10.42549048,1.131155809
10.86927296,1.039267564
11.59007167,1.135169413
12.49899596,1.132574571
12.42644436,1.137135591
14.10938542,1.133077572
14.68473987,0.999999581
7.39756153552405,2.20588235294118
16.254533989319,1.99857125931417
13.4791633135312,2.23797025371829
16.5086750479019,2.41130820399113
17.1258269033353,2.73219390234064
15.2108575699154,3.30909541358273
13.9885087872973,3.5099052540913
17.3632873726202,5.23398184483323
16.3717327131689,5.66348827969805
10.8765177216029,4.08133184678471
13.5127297376085,5.07289502288291
16.14730400345,6.06982096930857
18.7814088218351,7.06874988204779
21.4153788944854,8.06833934275877
24.0493085450078,9.06827655598678
3.91202300542815,2.18
9.56507343167758,5.15100294571469
18.8984044962132,9.68742247581245
37.3015041573036,18.3336489301269
91.8215711720989,43.6015376458112
183.490043567363,85.5876149325251
378.081063592284,171.358024691358
961.854107904146,431.185451279749

